Del Pezzo surfaces of Picard number one admitting a torus action

We present efficient classification algorithms for log del Pezzo surfaces with torus action of Picard number one and given Gorenstein index. Explicit results are obtained up to Gorenstein index 200.

==> combinedTable.txt <==
1 18
2 17
3 54
4 38
5 113
6 63
7 145
8 83
9 160
10 122
11 243
12 138
13 227
14 179
15 333
16 150
17 315
18 183
19 343
20 288
21 431
22 255
23 436
24 285
25 430
26 268
27 500
28 359
29 537
30 379
31 449
32 321
33 655
34 366
35 975
36 399
37 481
38 405
39 826
40 533
41 658
42 532
43 585
44 578
45 930
46 459
47 769
48 530
49 812
50 541
51 954
52 587
53 757
54 594
55 1349
56 725
57 936
58 569
59 1122
60 886
61 675
62 601
63 1323
64 566
65 1452
66 760
67 817
68 770
69 1310
70 1116
71 1107
72 817
73 780
74 648
75 1512
76 830
77 1829
78 940
79 1050
80 1031
81 1147
82 728
83 1334
84 1197
85 1645
86 690
87 1537
88 1077
89 1361
90 1149
91 1768
92 973
93 1389
94 917
95 2143
96 1028
97 1057
98 1073
99 1998
100 1148
101 1183
102 1118
103 1265
104 1325
105 2755
106 832
107 1415
108 1229
109 1221
110 1588
111 1744
112 1338
113 1243
114 1172
115 2308
116 1255
117 2125
118 1175
119 3110
120 1721
121 1540
122 852
123 1832
124 1186
125 2419
126 1607
127 1257
128 1112
129 2010
130 1696
131 1700
132 1846
133 2539
134 1102
135 2846
136 1503
137 1482
138 1467
139 1756
140 2414
141 1942
142 1271
143 3248
144 1543
145 2575
146 1035
147 2659
148 1327
149 1812
150 1799
151 1546
152 1676
153 2725
154 2167
155 2947
156 2049
157 1495
158 1252
159 2626
160 1981
161 3103
162 1442
163 1624
164 1686
165 3901
166 1398
167 2424
168 2345
169 2066
170 2133
171 2915
172 1470
173 1802
174 1840
175 4038
176 2066
177 2558
178 1479
179 2784
180 2587
181 1569
182 2309
183 2379
184 1838
185 3053
186 1811
187 3518
188 1976
189 3918
190 2469
191 2117
192 1912
193 1724
194 1466
195 4801
196 2117
197 2185
198 2336
199 2038
200 2375


==> nontoricTable.txt <==
1 13
2 10
3 36
4 25
5 80
6 37
7 100
8 56
9 109
10 71
11 176
12 85
13 158
14 105
15 200
16 102
17 226
18 102
19 241
20 178
21 253
22 150
23 312
24 176
25 269
26 149
27 336
28 224
29 395
30 192
31 309
32 216
33 381
34 207
35 592
36 230
37 336
38 239
39 497
40 312
41 481
42 266
43 405
44 348
45 526
46 270
47 549
48 317
49 497
50 277
51 570
52 354
53 532
54 334
55 776
56 427
57 516
58 328
59 846
60 493
61 459
62 349
63 730
64 364
65 845
66 366
67 570
68 449
69 770
70 556
71 797
72 464
73 531
74 365
75 811
76 494
77 1046
78 482
79 734
80 592
81 683
82 410
83 993
84 640
85 881
86 383
87 899
88 613
89 998
90 537
91 952
92 584
93 750
94 549
95 1229
96 596
97 716
98 522
99 1105
100 599
101 831
102 535
103 880
104 786
105 1378
106 449
107 1006
108 693
109 844
110 748
111 988
112 758
113 866
114 530
115 1250
116 743
117 1115
118 713
119 1919
120 914
121 838
122 450
123 1021
124 708
125 1531
126 731
127 841
128 706
129 1141
130 750
131 1220
132 978
133 1337
134 619
135 1525
136 823
137 1032
138 695
139 1251
140 1242
141 1011
142 749
143 1853
144 836
145 1371
146 553
147 1340
148 787
149 1294
150 802
151 1047
152 931
153 1464
154 963
155 1639
156 1084
157 1002
158 709
159 1538
160 1062
161 1626
162 694
163 1107
164 1016
165 1773
166 808
167 1789
168 1185
169 1171
170 922
171 1520
172 857
173 1240
174 878
175 2021
176 1159
177 1402
178 833
179 2095
180 1302
181 1015
182 971
183 1260
184 974
185 1611
186 848
187 1808
188 1214
189 2054
190 1162
191 1462
192 1047
193 1145
194 805
195 2294
196 1092
197 1538
198 1017
199 1387
200 1206


==> toricTable.txt <==
1 5
2 7
3 18
4 13
5 33
6 26
7 45
8 27
9 51
10 51
11 67
12 53
13 69
14 74
15 133
16 48
17 89
18 81
19 102
20 110
21 178
22 105
23 124
24 109
25 161
26 119
27 164
28 135
29 142
30 187
31 140
32 105
33 274
34 159
35 383
36 169
37 145
38 166
39 329
40 221
41 177
42 266
43 180
44 230
45 404
46 189
47 220
48 213
49 315
50 264
51 384
52 233
53 225
54 260
55 573
56 298
57 420
58 241
59 276
60 393
61 216
62 252
63 593
64 202
65 607
66 394
67 247
68 321
69 540
70 560
71 310
72 353
73 249
74 283
75 701
76 336
77 783
78 458
79 316
80 439
81 464
82 318
83 341
84 557
85 764
86 307
87 638
88 464
89 363
90 612
91 816
92 389
93 639
94 368
95 914
96 432
97 341
98 551
99 893
100 549
101 352
102 583
103 385
104 539
105 1377
106 383
107 409
108 536
109 377
110 840
111 756
112 580
113 377
114 642
115 1058
116 512
117 1010
118 462
119 1191
120 807
121 702
122 402
123 811
124 478
125 888
126 876
127 416
128 406
129 869
130 946
131 480
132 868
133 1202
134 483
135 1321
136 680
137 450
138 772
139 505
140 1172
141 931
142 522
143 1395
144 707
145 1204
146 482
147 1319
148 540
149 518
150 997
151 499
152 745
153 1261
154 1204
155 1308
156 965
157 493
158 543
159 1088
160 919
161 1477
162 748
163 517
164 670
165 2128
166 590
167 635
168 1160
169 895
170 1211
171 1395
172 613
173 562
174 962
175 2017
176 907
177 1156
178 646
179 689
180 1285
181 554
182 1338
183 1119
184 864
185 1442
186 963
187 1710
188 762
189 1864
190 1307
191 655
192 865
193 579
194 661
195 2507
196 1025
197 647
198 1319
199 651
200 1169

